Gaussian Surrogates for Poisson Imaging: Some Theoretical and Empirical Results

In imaging inverse problems with Poisson-distributed measurements, it is common to use objectives derived from the Poisson likelihood. But performance is often evaluated by mean squared error (MSE), which raises a practical question: how much does a Poisson objective matter for MSE, even at low dose? We analyze the MSE of Poisson and Gaussian surrogate reconstruction objectives under Poisson noise. In a stylized diagonal model, we show that the unregularized Poisson maximum-likelihood estimator can incur large MSE at low dose, while Poisson MAP mitigates this instability through regularization. We then study two Gaussian surrogate objectives: a heteroscedastic quadratic objective motivated by the normal approximation of Poisson data, and a homoscedastic quadratic objective that yields a simple linear estimator. We show that both surrogates can achieve MSE comparable to Poisson MAP in the low-dose regime, despite departing from the Poisson likelihood. Numerical computed tomography experiments indicate that these conclusions extend beyond the stylized setting of our theoretical analysis.

==> csv_files_for_plots/lodo/eps_robustness_hg.csv <==
target_c,Poisson,eps0.1,eps0.5,eps1.0
0.3,0.02922576145994694,0.03830286368343016,0.059285164805576385,0.07485356702945563
1.0,0.020079833815035558,0.023403159718398472,0.02456453348880989,0.026406035665187243
3.0,0.015267986620110911,0.01644436599547957,0.01643085447411083,0.015555167040253542
10.0,0.010920775536792776,0.0106548272735285,0.010810539726463515,0.010933529050930757
30.0,0.006855101746820309,0.006760180542137855,0.006755532491934376,0.006779784777108172
100.0,0.004260735869393851,0.0042905119482909496,0.004271430001017025,0.004262927932784494
300.0,0.0031802847155165564,0.003129503120533867,0.003128353646961867,0.0031299315071886087
1000.0,0.001699219941821751,0.001704955877308386,0.001703781951191487,0.0017032591325164888


==> csv_files_for_plots/lodo/eps_robustness_wls_oracle.csv <==
target_c,Poisson,eps0.1,eps0.5,eps1.0
0.3,0.02922576145994694,0.030382141661303444,0.02845112071497267,0.02815315678640849
1.0,0.020079833815035558,0.020808048788599695,0.021806621446846614,0.02416878567623931
3.0,0.015267986620110911,0.01516041005492251,0.014584184952633961,0.014347240376352884
10.0,0.010920775536792776,0.010863347299309632,0.010604489234356808,0.01035014671505486
30.0,0.006855101746820309,0.007417742336580661,0.007449994816861597,0.007494005720193626
100.0,0.004260735869393851,0.004365893806541861,0.004360440823849079,0.004355438681352975
300.0,0.0031802847155165564,0.0034308088926702828,0.003426484791798487,0.0034218376192318533
1000.0,0.001699219941821751,0.0017397294346068043,0.0017393997074120603,0.001739223495531684


==> csv_files_for_plots/lodo/eps_robustness_wls_plugin.csv <==
target_c,Poisson,eps0.1,eps0.5,eps1.0
0.3,0.02922576145994694,0.09400263719078468,0.06316238289702705,0.05282210655694234
1.0,0.020079833815035558,0.08143011960996369,0.050127782505662584,0.039586393597973855
3.0,0.015267986620110911,0.04802988041220322,0.029087476942210155,0.023158803622993895
10.0,0.010920775536792776,0.017033414107035925,0.0138762876869761,0.012671275981083092
30.0,0.006855101746820309,0.007925197094865005,0.007836918261822461,0.007850646167607372
100.0,0.004260735869393851,0.0044444944920926125,0.004384705894112576,0.004373898839097494
300.0,0.0031802847155165564,0.003482226196857565,0.0034131208506995416,0.003399275753050795
1000.0,0.001699219941821751,0.001746191939567908,0.001733637476051703,0.001731307860187865


==> csv_files_for_plots/lodo/eps_robustness_wls_plugin_fbp.csv <==
target_c,Poisson,eps0.1,eps0.5,eps1.0
0.3,0.02922576145994694,0.029432750247735805,0.029371113158647502,0.02979044643434305
1.0,0.020079833815035558,0.023069804270663984,0.02378750734901243,0.022618850411830534
3.0,0.015267986620110911,0.014156145991029368,0.014035465298565353,0.013940044050990849
10.0,0.010920775536792776,0.010169677837963268,0.010234510362972316,0.010320596646411207
30.0,0.006855101746820309,0.0071478180463254055,0.007107392009489884,0.007067296480754851
100.0,0.004260735869393851,0.0043439817843973615,0.004342279368944161,0.004343757653186292
300.0,0.0031802847155165564,0.003228342071541987,0.0032230840904208962,0.0032195290892409996
1000.0,0.001699219941821751,0.0017801670265055072,0.0017789040215402108,0.0017784513354840658


==> csv_files_for_plots/lodo/mse_vs_tc-lodo.csv <==
target_c,FBP,Poisson,Homoscedastic,HG,WLS (oracle),WLS (plug-in),WLS (plug-in FBP),FBP_std,Poisson_std,Homoscedastic_std,HG_std,WLS (oracle)_std,WLS (plug-in)_std,WLS (plug-in FBP)_std
0.3,19.662914515656468,0.02922576145994694,0.027275427954439234,0.03830286368343016,0.02815315678640849,0.05282210655694234,0.029371113158647502,6.177925140985795,0.005083128762224203,0.00593213119128806,0.008240749629611605,0.0067953717649495695,0.017384423684263097,0.006968824597420668
1.0,5.901226253610803,0.020079833815035558,0.020125476463485902,0.023403159718398472,0.02416878567623931,0.039586393597973855,0.02378750734901243,1.8895259211220023,0.003741755651434536,0.004261743728414303,0.005902452453770895,0.006796994204754696,0.010820975749971713,0.0035863813183414873
3.0,1.9940596471722247,0.015267986620110911,0.01559913999964109,0.01644436599547957,0.014347240376352884,0.023158803622993895,0.014035465298565353,0.6463752949648576,0.002542786067942711,0.0031559458418593225,0.0044204808507330605,0.003506096000885212,0.004294558135324918,0.002906050856365117
10.0,0.6266779328292723,0.010920775536792776,0.010849701122041581,0.0106548272735285,0.01035014671505486,0.012671275981083092,0.010234510362972316,0.20468732290947814,0.0016795678365232997,0.003378757100723979,0.003007798107219405,0.002004018609500931,0.0020439652538381497,0.0029465940673750455
30.0,0.23091317604622638,0.006855101746820309,0.006822750821389924,0.006760180542137855,0.007494005720193626,0.007850646167607372,0.007107392009489884,0.0797954748903547,0.00200897917674855,0.0018892754140702349,0.001873363762080906,0.002383423525034751,0.0023747026724924535,0.001106641574081926
100.0,0.08273997948274073,0.004260735869393851,0.004636457342068714,0.0042905119482909496,0.004355438681352975,0.004373898839097494,0.004342279368944161,0.03167258217132649,0.0009638598192199841,0.0009601575196658551,0.0009207080860533254,0.001059327375722226,0.0010676909401508903,0.0012338211302180516
300.0,0.03203457415562803,0.0031802847155165564,0.0032888308765459044,0.003129503120533867,0.0034218376192318533,0.003399275753050795,0.0032230840904208962,0.012961666716681895,0.001036547776582825,0.0010450208742804922,0.0009961230195216985,0.00047146865803022905,0.0004754789242222766,0.000495594114898223
1000.0,0.01128311257187391,0.001699219941821751,0.0018138563603247808,0.001704955877308386,0.001739223495531684,0.001731307860187865,0.0017789040215402108,0.00391931791604442,0.00043980224293407703,0.00043163751249886736,0.0004328837868651823,0.0004573792393163319,0.0004581179103282912,0.0004996912891187135


==> csv_files_for_plots/lodo/tune_mse_vs_alpha_tc_0.3.csv <==
alpha,Poisson,Homoscedastic,HG,WLS (oracle),WLS (plug-in),WLS (plug-in FBP)
3.642277048829159e-05,2.565028048495563,2.578370851611001,2.6539259799603636,2.540336702851437,0.9891854340779433,2.137084319060387
0.00010926831146487474,2.531771125886032,2.5383701915797388,2.6253061763034977,2.463094745865141,0.9628229684669579,1.966136902628341
0.0003642277048829158,2.422694466672492,2.3661881621320937,2.5448601150944734,2.2341009141586126,0.8841269922270498,1.548841185742822
0.0010926831146487476,2.1637498173611087,1.990169020101924,2.3287014112509663,1.771015935760597,0.7157021185026154,0.9729175978757469
0.0036422770488291584,1.6053519494343953,1.289383565909613,1.8239818423643759,1.0409454076019842,0.4338792373382955,0.4354146148252952
0.010926831146487475,0.9669619766028352,0.6587406659486336,1.1958804248122317,0.488245629752113,0.21942309098497267,0.16545334446580304
0.03642277048829159,0.4341718153140886,0.24058461675005413,0.5975473760663647,0.16395971876618523,0.09448635082925225,0.04828729858002503
0.10926831146487474,0.17549459394083838,0.07638431072139425,0.27462294671301984,0.0500145581917553,0.05479526902124108,0.029873718667601384
0.36422770488291584,0.057103584833904694,0.02771524926752919,0.10797946652835097,0.028594420906896047,0.05462691764887999,0.05253920314730306
1.0926831146487475,0.02945116984395857,0.039277499301869065,0.05044118064297219,0.049995901087076564,0.0736946711543197,0.08374117900237071
3.6422770488291585,0.0373726567773781,0.07347405383633007,0.039050109985323336,0.0848544750522969,0.09773477215107661,0.10682344950995973
10.926831146487475,0.056130275689339336,0.09989962961141756,0.04964678860405317,0.10616929776128134,0.1115465592281308,0.1159244200364771
36.42277048829158,0.07742987427442886,0.11390469633884548,0.06845732749459657,0.11620602854299973,0.1179663525740379,0.11947610787666443
109.26831146487476,0.09287747149361791,0.11858828208694247,0.08555853508833659,0.1194033691952433,0.12000551534662715,0.12052985543292194
364.2277048829158,0.10447193490117146,0.1203111561958542,0.10080700081304217,0.12056101521205949,0.12074331984304101,0.12090292039309083
1092.6831146487475,0.11111642073952381,0.12081176634121485,0.11049095394071831,0.12089556970179556,0.12095649747173658,0.12100992016017162
3642.2770488291585,0.1154850141410954,0.12098787207546932,0.11668978177107445,0.12101306813317984,0.12103136337618585,0.12104741336320075


==> csv_files_for_plots/lodo/tune_mse_vs_alpha_tc_1000.csv <==
alpha,Poisson,Homoscedastic,HG,WLS (oracle),WLS (plug-in),WLS (plug-in FBP)
1.3926135184575672,0.012927290033206256,0.08999574829187007,0.017765807037360897,0.017677595955694136,0.017734629195136603,0.017543065605662336
4.1778405553727005,0.010306078603523507,0.08937808258635001,0.01160066779758461,0.011566573047989219,0.011586540974116849,0.011396501192909868
13.92613518457567,0.006071508244168364,0.08775648898754194,0.006354997744020717,0.00633570592690774,0.00633282988944373,0.006170695109187196
41.77840555372701,0.0029406579318444303,0.0762023012854017,0.003035831479704878,0.0030229098317224256,0.0030127898635284468,0.0029342828631031548
139.2613518457567,0.0018705863255279464,0.05009918630093309,0.0018716890235356332,0.001918042525529524,0.0019101998527372272,0.001968646211737143
417.7840555372701,0.0033038529829292453,0.029456561674431635,0.0032075008806145854,0.0035535339477071977,0.0035532754787464356,0.0038012448969285185
1392.6135184575671,0.008448899615329228,0.017793194427810258,0.007932594754133493,0.00987048518418408,0.009879073111815092,0.010524869565000563
4177.840555372701,0.018530849952411717,0.012287148938750542,0.0165600254832554,0.024441933094830358,0.02445488211850102,0.025637787544393657
13926.13518457567,0.03689681297005222,0.007442916653315833,0.031222707913788682,0.05513867949311176,0.05514860051365432,0.05665583362075394
41778.40555372701,0.05769533908781634,0.003765276542978003,0.04767653311458395,0.08649417423174564,0.08649892351118407,0.08763967909334733
139261.3518457567,0.07914850698990075,0.001929147278673856,0.06572475987164578,0.1080130642076655,0.10801451631802159,0.10853311529515611
417784.05553727015,0.09420519307126511,0.0029300492459694433,0.07994828464804901,0.11635603172380093,0.11635643577253733,0.1165547274484386
1392613.518457567,0.10533361405158628,0.007643712119724079,0.09218729184963892,0.11960880342334375,0.11960890608666838,0.11967140946112018
4177840.555372701,0.11165804853645467,0.017711794887523905,0.10047720426086308,0.12057436720476937,0.12057439907359557,0.12059553081485799
13926135.184575671,0.11579786267361365,0.0414617100081087,0.10700941694656671,0.12091630238188902,0.12091631165673404,0.12092268268844268
41778405.553727016,0.11798886767315053,0.07409256437114156,0.11120590038634268,0.12101438356152114,0.1210143866381691,0.12101651330757897
139261351.8457567,0.11936760917067375,0.10208388383352385,0.11441075404353931,0.12104875265851849,0.12104875358476877,0.12104939189636701


==> csv_files_for_plots/lodo/tune_mse_vs_alpha_tc_30.csv <==
alpha,Poisson,Homoscedastic,HG,WLS (oracle),WLS (plug-in),WLS (plug-in FBP)
0.026434206605533053,0.2454263697085969,0.2952821462255346,0.2680329314936524,0.26730314570010155,0.2654465430790426,0.2579143869727412
0.07930261981659915,0.21636390915130446,0.29414724510150647,0.23089913161362677,0.229289608699042,0.22827497360029092,0.21097497726564168
0.2643420660553305,0.15482252026937832,0.28997957420768117,0.16021275647196168,0.15776638309745467,0.15802704339354526,0.13369562775028349
0.7930261981659916,0.08709382541185777,0.2788852306370384,0.08907514385393255,0.08660628963375226,0.08731842299469422,0.0661355254029723
2.6434206605533053,0.031611784595670926,0.24643399349999745,0.03247843405415382,0.03063369101481781,0.03133934033815623,0.02030256295119837
7.930261981659915,0.010229896514472852,0.18632289147501924,0.010645090356384635,0.009887033432668339,0.010281356133656378,0.007376670931916157
26.434206605533053,0.007321453572707548,0.10464261699651183,0.007183741704116842,0.008044602955942191,0.008408720011258235,0.00980215053020021
79.30261981659915,0.013854780407935457,0.04478657746252048,0.012662521350909648,0.017549201221224546,0.018030983667426753,0.022744186905469872
264.3420660553305,0.02921908949873333,0.012220325797758478,0.025087624167569676,0.04273264250647964,0.04320961691127394,0.05193993805558024
793.0261981659916,0.048986417310171684,0.0070403377100093575,0.04062586937461951,0.07506680817989689,0.075330347362452,0.08406370067415972
2643.4206605533054,0.07156824403932086,0.013850111238007484,0.059059394923169764,0.10216407970868555,0.10223838963851964,0.10702765501267016
7930.261981659915,0.08859558030049325,0.030544771286452287,0.0743982934747561,0.11399985314147502,0.11401763134534507,0.11600442324259914
26434.20660553305,0.10174202051247798,0.06358552120746391,0.0880420136476162,0.1188490500312859,0.11885296593073436,0.11950136000278921
79302.61981659915,0.1094106755841157,0.09351590857493829,0.09747112653646639,0.1203156677210148,0.12031680555888583,0.12053839027239048
264342.0660553305,0.1145039980909596,0.11136515680887274,0.10498912976825689,0.12083810661543064,0.12083842892428098,0.12090549314467788
793026.1981659916,0.11722246152138868,0.11766502865703683,0.10985394399410928,0.1209882620298987,0.12098836751268927,0.12101077895062735
2643420.6605533054,0.11894112817848881,0.12002543678684478,0.11358498860814456,0.12104091027807029,0.12104094172280874,0.1210476711105235


==> csv_files_for_plots/shepp/mse_vs_tc-shepp.csv <==
target_c,FBP,Poisson,Homoscedastic,HG,WLS (oracle),WLS (plug-in),WLS (plug-in FBP),FBP_std,Poisson_std,Homoscedastic_std,HG_std,WLS (oracle)_std,WLS (plug-in)_std,WLS (plug-in FBP)_std
0.3,7.0304030007327665,0.034232899287432464,0.040310243612716325,0.035758968149481686,0.037136784397797315,0.04739067797032243,0.03819186786441758,0.07578352899936541,0.000296368165590489,0.00026266229546551467,0.0005456875316153211,0.0004259421119928458,0.00032977497345697905,0.00044474325521521994
1.0,2.10643691061567,0.02675152978378806,0.033836735810756836,0.023612296154052977,0.02844164808537712,0.03985843160030094,0.029771677374092344,0.01870633344458785,0.00029244245916358597,0.0002270931020266324,0.00026634305476786775,0.0003171989104458383,0.000262861334271827,0.0002728409056626684
3.0,0.7177797029013399,0.020162918152362184,0.027268974113097692,0.017624997120084945,0.021953831632094543,0.029726042213062243,0.02288016467189654,0.007891527895176928,0.00017677705818081876,0.0002097788415082617,0.0002224677104575204,0.0002971631325771579,0.00028428526680778735,0.0002760971692498964
10.0,0.2252471614158325,0.0142804585705452,0.019472044471501686,0.01308411035700407,0.016225317675001436,0.018039044470969386,0.01597909868611081,0.0016827286475981354,0.0001228222681865399,0.0001344703352858439,0.00013980667931707657,0.0001768746043290731,0.0001632029632214136,0.00012760702784275573
30.0,0.08188668015945445,0.009169818604304047,0.012856013476358863,0.00881102209429308,0.010365997751832345,0.01078126216071518,0.010893973956820312,0.0008474440676142905,7.324045359033054e-05,8.456018441566937e-05,8.373701898200534e-05,7.620140410082191e-05,6.552227196841942e-05,8.342760015099638e-05
100.0,0.029319832584092896,0.005665853515059083,0.007573659028048886,0.0055390104915988975,0.006106447052139025,0.006116864066637758,0.007276527944684687,0.00021856260683624282,4.642133907011897e-05,6.160428036613245e-05,4.904289990154486e-05,4.8137715245545466e-05,4.472877231657832e-05,4.448752191918156e-05
300.0,0.012781944660905977,0.003934892224403016,0.00483556638300415,0.0039364710908259,0.004034758821589372,0.0040185529674537,0.004040121302227155,8.959995061712524e-05,3.170732102847722e-05,3.7865601484131576e-05,3.386109498482487e-05,3.507466099241567e-05,3.194277092439726e-05,2.854819261493763e-05
1000.0,0.006259187664731066,0.002001808655920932,0.002508126517590039,0.0019745352768235505,0.0020971060496804677,0.0020913476834788303,0.002372474042896477,4.66214065034877e-05,1.4445544659857764e-05,1.7307093731264624e-05,1.842103157373963e-05,1.380524358326759e-05,1.3965760747128347e-05,2.1660705008308707e-05

